On the Recovery of the Star Formation History of the LMC from the VISTA Survey of the Magellanic System

The VISTA near infrared survey of the Magellanic System (VMC) will provide deep YJKs photometry reaching stars in the oldest turn-off point all over the Magellanic Clouds (MCs). As part of the preparation for the survey, we aim to access the accuracy in the Star Formation History (SFH) that can be expected from VMC data, in particular for the LMC. To this aim, we first simulate VMC images containing not only the LMC stellar populations but also the foreground MW stars and background galaxies. We perform aperture photometry over these simulated images, access the expected levels of photometric errors and incompleteness, and apply the classical technique of SFH-recovery based on the reconstruction of colour-magnitude diagrams (CMD) via the minimization of a chi-squared-like statistics. We then evaluate the expected errors in the recovered star formation rate as a function of stellar age, SFR(t), starting from models with a known Age--Metallicity Relation (AMR). It turns out that, for a given sky area, the random errors for ages older than ~0.4 Gyr seem to be independent of the crowding. For a spatial resolution of ~0.1 sqdeg, the random errors in SFR(t) will be below 20% for this wide range of ages. On the other hand, due to the smaller stellar statistics for stars younger than ~0.4 Gyr, the outer LMC regions will require larger areas to achieve the same level of accuracy in the SFR(t). If we consider the AMR as unknown, the SFH-recovery algorithm is able to accurately recover the input AMR, at the price of an increase of random errors in the SFR(t) by a factor of about 2.5. Experiments of SFH-recovery performed for varying distance modulus and reddening indicate that the propagation of the errors in these parameters in the SFR(t) implies systematic errors below 30%.

==> paper.txt <==
On the Recovery of the Star Formation History of the LMC
from the VISTA Survey of the Magellanic System

L. Kerber (1,2), L. Girardi (1), S. Rubele (1,3), M.-R. Cioni (4)
((1) Oss. Astron. Padova, Italy, (2) IAG-USP, Sao Paulo, Brazil, (3) Dip. Astron. Padova, Italy, (4) University of Hertfordshire, UK)

16 pages, 15 figures, A&A, accepted 12 January 2009

The VISTA near infrared survey of the Magellanic System (VMC) will provide deep YJKs photometry reaching stars in the oldest turn-off point all over the Magellanic Clouds (MCs). As part of the preparation for the survey, we aim to access the accuracy in the Star Formation History (SFH) that can be expected from VMC data, in particular for the Large Magellanic Cloud (LMC). To this aim, we first simulate VMC images containing not only the LMC stellar populations but also the foreground Milky Way (MW) stars and background galaxies. The simulations cover the whole range of density of LMC field stars. We then perform aperture photometry over these simulated images, access the expected levels of photometric errors and incompleteness, and apply the classical technique of SFH-recovery based on the reconstruction of colour-magnitude  diagrams (CMD) via the minimization of a chi-squared-like statistics. We verify that the foreground MW stars are accurately recovered by the minimization algorithms, whereas the background galaxies can be largely eliminated from the CMD analysis due to their particular colours and morphologies. We then evaluate the expected errors in the recovered star formation rate as a function of stellar age, SFR(t), starting from models with a known Age--Metallicity Relation (AMR). It turns out that, for a given sky area, the random errors for ages older than ~0.4 Gyr seem to be independent of the crowding; this can be explained by a counterbalancing effect between the loss of stars due to a decrease in the completeness, and the gain of stars due to an increase in the stellar density. For a spatial resolution of ~0.1 sqdeg, the random errors in SFR(t) will be below 20% for this wide range of ages. On the other hand, due to the smaller stellar statistics for stars younger than ~0.4 Gyr, the outer LMC regions will require larger areas to achieve the same level of accuracy in the SFR(t). If we consider the AMR as unknown, the SFH-recovery algorithm is able to accurately recover the input AMR, at the price of an increase of random errors in the SFR(t) by a factor of about 2.5. Experiments of SFH-recovery performed for varying distance modulus and reddening indicate that these parameters can be determined with (relative) accuracies of D(m-M)~0.02 mag and D(E(B-V))~0.01 mag, for each individual field over the LMC. The propagation of these latter errors in the SFR(t) implies systematic errors below 30%. This level of accuracy in the SFR(t) can reveal important imprints in the dynamical evolution of this unique and nearby stellar system, as well as possible signatures of the past interaction between the MCs and the MW.

The VISTA near infrared survey of the Magellanic System (VMC) will provide deep YJKs photometry reaching stars in the oldest turn-off point all over the Magellanic Clouds (MCs). As part of the preparation for the survey, we aim to access the accuracy in the Star Formation History (SFH) that can be expected from VMC data, in particular for the LMC. To this aim, we first simulate VMC images containing not only the LMC stellar populations but also the foreground MW stars and background galaxies. We perform aperture photometry over these simulated images, access the expected levels of photometric errors and incompleteness, and apply the classical technique of SFH-recovery based on the reconstruction of colour-magnitude  diagrams (CMD) via the minimization of a chi-squared-like statistics. We then evaluate the expected errors in the recovered star formation rate as a function of stellar age, SFR(t), starting from models with a known Age--Metallicity Relation (AMR). It turns out that, for a given sky area, the random errors for ages older than ~0.4 Gyr seem to be independent of the crowding. For a spatial resolution of ~0.1 sqdeg, the random errors in SFR(t) will be below 20% for this wide range of ages. On the other hand, due to the smaller stellar statistics for stars younger than ~0.4 Gyr, the outer LMC regions will require larger areas to achieve the same level of accuracy in the SFR(t). If we consider the AMR as unknown, the SFH-recovery algorithm is able to accurately recover the input AMR, at the price of an increase of random errors in the SFR(t) by a factor of about 2.5. Experiments of SFH-recovery performed for varying distance modulus and reddening indicate that the propagation of the errors in these parameters in the SFR(t) implies
systematic errors below 30%.

